Semi-Supervised Learning with Normalizing Flows

Normalizing flows transform a latent distribution through an invertible neural network for a flexible and pleasingly simple approach to generative modelling, while preserving an exact likelihood. We propose FlowGMM, an end-to-end approach to generative semi supervised learning with normalizing flows, using a latent Gaussian mixture model. FlowGMM is distinct in its simplicity, unified treatment of labelled and unlabelled data with an exact likelihood, interpretability, and broad applicability beyond image data. We show promising results on a wide range of applications, including AG-News and Yahoo Answers text data, tabular data, and semi-supervised image classification. We also show that FlowGMM can discover interpretable structure, provide real-time optimization-free feature visualizations, and specify well calibrated predictive distributions.

==> figs/dec_boundary_wzoom.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dec_boundary_wzoom.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{337.3066864bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93631932)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dec_boundary_wzoom.pdf}}%
    \put(0.20056891,0.02823717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dec_boundary_wzoom.pdf}}%
    \put(0.35081767,0.02823717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dec_boundary_wzoom.pdf}}%
    \put(0.49239038,0.02823717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{dec_boundary_wzoom.pdf}}%
    \put(0.64263916,0.02823717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{dec_boundary_wzoom.pdf}}%
    \put(0.79288791,0.02823717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{dec_boundary_wzoom.pdf}}%
    \put(0.94313669,0.02823717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{dec_boundary_wzoom.pdf}}%
    \put(0.08041744,0.08854706){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{dec_boundary_wzoom.pdf}}%
    \put(0.03611353,0.16912654){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{dec_boundary_wzoom.pdf}}%
    \put(0.03611353,0.24970603){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{dec_boundary_wzoom.pdf}}%
    \put(0.03611353,0.33028553){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{dec_boundary_wzoom.pdf}}%
    \put(0.02134556,0.41086501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{dec_boundary_wzoom.pdf}}%
    \put(0.02134556,0.4914445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}12500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{dec_boundary_wzoom.pdf}}%
    \put(0.02134556,0.57202398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{dec_boundary_wzoom.pdf}}%
    \put(0.02134556,0.65260347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}17500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{dec_boundary_wzoom.pdf}}%
    \put(0.02134556,0.73318296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{dec_boundary_wzoom.pdf}}%
    \put(0.02134556,0.81376244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}22500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{dec_boundary_wzoom.pdf}}%
    \put(0.02134556,0.89434193){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{dec_boundary_wzoom.pdf}}%
    \put(0.29470709,0.83818902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SSL\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{dec_boundary_wzoom.pdf}}%
    \put(0.29470709,0.78034247){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sup\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{dec_boundary_wzoom.pdf}}%
    \put(0.28888055,0.24278542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{dec_boundary_wzoom.pdf}}%
    \put(0.37300907,0.24278542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{dec_boundary_wzoom.pdf}}%
    \put(0.4522796,0.24278542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{dec_boundary_wzoom.pdf}}%
    \put(0.53640813,0.24278542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{dec_boundary_wzoom.pdf}}%
    \put(0.62053665,0.24278542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{dec_boundary_wzoom.pdf}}%
    \put(0.70466516,0.24278542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{dec_boundary_wzoom.pdf}}%
    \put(0.22160435,0.27693888){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{dec_boundary_wzoom.pdf}}%
    \put(0.20506635,0.36820313){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{dec_boundary_wzoom.pdf}}%
    \put(0.19679734,0.45946739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{dec_boundary_wzoom.pdf}}%
    \put(0.19679734,0.55073164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{dec_boundary_wzoom.pdf}}%
    \put(0.19679734,0.64199589){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{dec_boundary_wzoom.pdf}}%
    \put(0.19679734,0.73326014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{dec_boundary_wzoom.pdf}}%
  \end{picture}%
\endgroup%

